Combining Pseudo-Point and State Space Approximations for Sum-Separable Gaussian Processes

Gaussian processes (GPs) are important probabilistic tools for inference and learning in spatio-temporal modelling problems such as those in climate science and epidemiology. However, existing GP approximations do not simultaneously support large numbers of off-the-grid spatial data-points and long time-series which is a hallmark of many applications. Pseudo-point approximations, one of the gold-standard methods for scaling GPs to large data sets, are well suited for handling off-the-grid spatial data. However, they cannot handle long temporal observation horizons effectively reverting to cubic computational scaling in the time dimension. State space GP approximations are well suited to handling temporal data, if the temporal GP prior admits a Markov form, leading to linear complexity in the number of temporal observations, but have a cubic spatial cost and cannot handle off-the-grid spatial data. In this work we show that there is a simple and elegant way to combine pseudo-point methods with the state space GP approximation framework to get the best of both worlds. The approach hinges on a surprising conditional independence property which applies to space--time separable GPs. We demonstrate empirically that the combined approach is more scalable and applicable to a greater range of spatio-temporal problems than either method on its own.

==> figures/emission-benchmarks/D=1.tikz <==
\begin{tikzpicture}[/tikz/background rectangle/.style={fill={rgb,1:red,1.0;green,1.0;blue,1.0}, draw opacity={1.0}}, show background rectangle]
\begin{axis}[point meta max={nan}, point meta min={nan}, legend cell align={left}, title={}, title style={at={{(0.5,1)}}, anchor={south}, font={{\fontsize{14 pt}{18.2 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, legend style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid, fill={rgb,1:red,1.0;green,1.0;blue,1.0}, fill opacity={0.6}, text opacity={1.0}, font={{\fontsize{9 pt}{11.700000000000001 pt}\selectfont}}, text={rgb,1:red,0.0;green,0.0;blue,0.0}, at={(0.98, 0.02)}, anchor={south east}}, axis background/.style={fill={rgb,1:red,1.0;green,1.0;blue,1.0}, opacity={1.0}}, anchor={north west}, xshift={1.0mm}, yshift={-1.0mm}, width={48.8mm}, height={48.8mm}, scaled x ticks={false}, xlabel={N / M}, x tick style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}}, x tick label style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}, rotate={0}}, xlabel style={at={(ticklabel cs:0.5)}, anchor=near ticklabel, font={{\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, xmode={log}, log basis x={10}, xmajorgrids={true}, xmin={0.08709635899560805}, xmax={11.481536214968829}, xtick={{0.1,1.0,10.0}}, xticklabels={{$10^{-1}$,$10^0$,$10^1$}}, xtick align={inside}, xticklabel style={font={{\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, x grid style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={0.1}, line width={0.5}, solid}, axis x line*={left}, x axis line style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid}, scaled y ticks={false}, ylabel={$\text{time} (\mu s)$}, y tick style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}}, y tick label style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}, rotate={0}}, ylabel style={at={(ticklabel cs:0.5)}, anchor=near ticklabel, font={{\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, ymode={log}, log basis y={10}, ymajorgrids={true}, ymin={0.007585775750291836}, ymax={131.82567385564073}, ytick={{0.01,0.1,1.0,10.0,100.0}}, yticklabels={{$10^{-2}$,$10^{-1}$,$10^0$,$10^1$,$10^2$}}, ytick align={inside}, yticklabel style={font={{\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, y grid style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={0.1}, line width={0.5}, solid}, axis y line*={left}, y axis line style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid}]
    \addplot[color={rgb,1:red,0.0;green,0.0;blue,1.0}, name path={9143c5e1-2d74-4232-b5fc-3fab5349a864}, draw opacity={1.0}, line width={1}, solid, mark={triangle*}, mark size={3.0 pt}, mark repeat={1}, mark options={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, fill={rgb,1:red,0.0;green,0.0;blue,1.0}, fill opacity={1.0}, line width={0.75}, rotate={0}, solid}, forget plot]
        table[row sep={\\}]
        {
            \\
            10.0  1.518025  \\
            5.0  1.052533  \\
            2.0  0.772798  \\
            1.0  0.694821  \\
            0.5  0.653238  \\
            0.2  0.626775  \\
            0.1  0.617301  \\
        }
        ;
    \addplot[color={rgb,1:red,1.0;green,0.0;blue,0.0}, name path={f5ced58a-116b-46c8-82f6-e4e84ce2572d}, draw opacity={1.0}, line width={1}, solid, mark={square*}, mark size={3.0 pt}, mark repeat={1}, mark options={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, fill={rgb,1:red,1.0;green,0.0;blue,0.0}, fill opacity={1.0}, line width={0.75}, rotate={0}, solid}, forget plot]
        table[row sep={\\}]
        {
            \\
            10.0  1.109653  \\
            5.0  0.644911  \\
            2.0  0.379529  \\
            1.0  0.299257  \\
            0.5  0.257531  \\
            0.2  0.233713  \\
            0.1  0.221195  \\
        }
        ;
    \addplot[color={rgb,1:red,0.0;green,0.0;blue,0.0}, name path={e03c2eb4-89eb-49db-ae0f-3cd2567f28a1}, draw opacity={1.0}, line width={1}, solid, mark={*}, mark size={3.0 pt}, mark repeat={1}, mark options={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, fill={rgb,1:red,0.0;green,0.0;blue,0.0}, fill opacity={1.0}, line width={0.75}, rotate={0}, solid}, forget plot]
        table[row sep={\\}]
        {
            \\
            10.0  17.325275  \\
            5.0  3.70939  \\
            2.0  0.684386  \\
            1.0  0.240957  \\
            0.5  0.114011  \\
            0.2  0.051154  \\
            0.1  0.036314  \\
        }
        ;
\end{axis}
\end{tikzpicture}


==> figures/emission-benchmarks/D=2.tikz <==
\begin{tikzpicture}[/tikz/background rectangle/.style={fill={rgb,1:red,1.0;green,1.0;blue,1.0}, draw opacity={1.0}}, show background rectangle]
\begin{axis}[point meta max={nan}, point meta min={nan}, legend cell align={left}, title={}, title style={at={{(0.5,1)}}, anchor={south}, font={{\fontsize{14 pt}{18.2 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, legend style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid, fill={rgb,1:red,1.0;green,1.0;blue,1.0}, fill opacity={0.6}, text opacity={1.0}, font={{\fontsize{9 pt}{11.700000000000001 pt}\selectfont}}, text={rgb,1:red,0.0;green,0.0;blue,0.0}, at={(0.98, 0.02)}, anchor={south east}}, axis background/.style={fill={rgb,1:red,1.0;green,1.0;blue,1.0}, opacity={1.0}}, anchor={north west}, xshift={1.0mm}, yshift={-1.0mm}, width={48.8mm}, height={48.8mm}, scaled x ticks={false}, xlabel={N / M}, x tick style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}}, x tick label style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}, rotate={0}}, xlabel style={at={(ticklabel cs:0.5)}, anchor=near ticklabel, font={{\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, xmode={log}, log basis x={10}, xmajorgrids={true}, xmin={0.08709635899560805}, xmax={11.481536214968829}, xtick={{0.1,1.0,10.0}}, xticklabels={{$10^{-1}$,$10^0$,$10^1$}}, xtick align={inside}, xticklabel style={font={{\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, x grid style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={0.1}, line width={0.5}, solid}, axis x line*={left}, x axis line style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid}, scaled y ticks={false}, ylabel={$\text{time} (\mu s)$}, y tick style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}}, y tick label style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}, rotate={0}}, ylabel style={at={(ticklabel cs:0.5)}, anchor=near ticklabel, font={{\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, ymode={log}, log basis y={10}, ymajorgrids={true}, ymin={0.007585775750291836}, ymax={131.82567385564073}, ytick={{0.01,0.1,1.0,10.0,100.0}}, yticklabels={{$10^{-2}$,$10^{-1}$,$10^0$,$10^1$,$10^2$}}, ytick align={inside}, yticklabel style={font={{\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, y grid style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={0.1}, line width={0.5}, solid}, axis y line*={left}, y axis line style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid}]
    \addplot[color={rgb,1:red,0.0;green,0.0;blue,1.0}, name path={ee4b573f-3e86-4e22-8674-313f0fcca5f0}, draw opacity={1.0}, line width={1}, solid, mark={triangle*}, mark size={3.0 pt}, mark repeat={1}, mark options={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, fill={rgb,1:red,0.0;green,0.0;blue,1.0}, fill opacity={1.0}, line width={0.75}, rotate={0}, solid}, forget plot]
        table[row sep={\\}]
        {
            \\
            10.0  2.071939  \\
            5.0  1.599095  \\
            2.0  1.318599  \\
            1.0  1.246866  \\
            0.5  1.191183  \\
            0.2  1.17759  \\
            0.1  1.161667  \\
        }
        ;
    \addplot[color={rgb,1:red,1.0;green,0.0;blue,0.0}, name path={12e23dfc-9208-48c3-a33c-483710aaa88e}, draw opacity={1.0}, line width={1}, solid, mark={square*}, mark size={3.0 pt}, mark repeat={1}, mark options={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, fill={rgb,1:red,1.0;green,0.0;blue,0.0}, fill opacity={1.0}, line width={0.75}, rotate={0}, solid}, forget plot]
        table[row sep={\\}]
        {
            \\
            10.0  3.623294  \\
            5.0  2.289402  \\
            2.0  1.473388  \\
            1.0  1.266354  \\
            0.5  1.130734  \\
            0.2  1.074018  \\
            0.1  1.026183  \\
        }
        ;
    \addplot[color={rgb,1:red,0.0;green,0.0;blue,0.0}, name path={79afdfe3-ef99-43b2-ba26-d16cb81a5e99}, draw opacity={1.0}, line width={1}, solid, mark={*}, mark size={3.0 pt}, mark repeat={1}, mark options={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, fill={rgb,1:red,0.0;green,0.0;blue,0.0}, fill opacity={1.0}, line width={0.75}, rotate={0}, solid}, forget plot]
        table[row sep={\\}]
        {
            \\
            10.0  24.744806  \\
            5.0  6.005138  \\
            2.0  1.327087  \\
            1.0  0.546602  \\
            0.5  0.287466  \\
            0.2  0.164694  \\
            0.1  0.12731  \\
        }
        ;
\end{axis}
\end{tikzpicture}


==> figures/emission-benchmarks/D=3.tikz <==
\begin{tikzpicture}[/tikz/background rectangle/.style={fill={rgb,1:red,1.0;green,1.0;blue,1.0}, draw opacity={1.0}}, show background rectangle]
\begin{axis}[point meta max={nan}, point meta min={nan}, legend cell align={left}, title={}, title style={at={{(0.5,1)}}, anchor={south}, font={{\fontsize{14 pt}{18.2 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, legend style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid, fill={rgb,1:red,1.0;green,1.0;blue,1.0}, fill opacity={0.6}, text opacity={1.0}, font={{\fontsize{9 pt}{11.700000000000001 pt}\selectfont}}, text={rgb,1:red,0.0;green,0.0;blue,0.0}, at={(0.98, 0.02)}, anchor={south east}}, axis background/.style={fill={rgb,1:red,1.0;green,1.0;blue,1.0}, opacity={1.0}}, anchor={north west}, xshift={1.0mm}, yshift={-1.0mm}, width={48.8mm}, height={48.8mm}, scaled x ticks={false}, xlabel={N / M}, x tick style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}}, x tick label style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}, rotate={0}}, xlabel style={at={(ticklabel cs:0.5)}, anchor=near ticklabel, font={{\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, xmode={log}, log basis x={10}, xmajorgrids={true}, xmin={0.08709635899560805}, xmax={11.481536214968829}, xtick={{0.1,1.0,10.0}}, xticklabels={{$10^{-1}$,$10^0$,$10^1$}}, xtick align={inside}, xticklabel style={font={{\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, x grid style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={0.1}, line width={0.5}, solid}, axis x line*={left}, x axis line style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid}, scaled y ticks={false}, ylabel={$\text{time} (\mu s)$}, y tick style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}}, y tick label style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}, rotate={0}}, ylabel style={at={(ticklabel cs:0.5)}, anchor=near ticklabel, font={{\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, ymode={log}, log basis y={10}, ymajorgrids={true}, ymin={0.007585775750291836}, ymax={131.82567385564073}, ytick={{0.01,0.1,1.0,10.0,100.0}}, yticklabels={{$10^{-2}$,$10^{-1}$,$10^0$,$10^1$,$10^2$}}, ytick align={inside}, yticklabel style={font={{\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, y grid style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={0.1}, line width={0.5}, solid}, axis y line*={left}, y axis line style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid}]
    \addplot[color={rgb,1:red,0.0;green,0.0;blue,1.0}, name path={6612de91-cd8a-4a5d-8db7-5de82e7bf611}, draw opacity={1.0}, line width={1}, solid, mark={triangle*}, mark size={3.0 pt}, mark repeat={1}, mark options={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, fill={rgb,1:red,0.0;green,0.0;blue,1.0}, fill opacity={1.0}, line width={0.75}, rotate={0}, solid}, forget plot]
        table[row sep={\\}]
        {
            \\
            10.0  2.83581  \\
            5.0  2.395362  \\
            2.0  2.122761  \\
            1.0  2.035415  \\
            0.5  1.990187  \\
            0.2  1.964266  \\
            0.1  1.959841  \\
        }
        ;
    \addplot[color={rgb,1:red,1.0;green,0.0;blue,0.0}, name path={94882781-7c3a-44ca-8a04-5919297965df}, draw opacity={1.0}, line width={1}, solid, mark={square*}, mark size={3.0 pt}, mark repeat={1}, mark options={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, fill={rgb,1:red,1.0;green,0.0;blue,0.0}, fill opacity={1.0}, line width={0.75}, rotate={0}, solid}, forget plot]
        table[row sep={\\}]
        {
            \\
            10.0  7.889192  \\
            5.0  5.221692  \\
            2.0  3.632265  \\
            1.0  3.183072  \\
            0.5  2.926504  \\
            0.2  2.793693  \\
            0.1  2.731957  \\
        }
        ;
    \addplot[color={rgb,1:red,0.0;green,0.0;blue,0.0}, name path={2ff9e58d-d1ae-41c3-88c0-7daa0ba1fd92}, draw opacity={1.0}, line width={1}, solid, mark={*}, mark size={3.0 pt}, mark repeat={1}, mark options={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, fill={rgb,1:red,0.0;green,0.0;blue,0.0}, fill opacity={1.0}, line width={0.75}, rotate={0}, solid}, forget plot]
        table[row sep={\\}]
        {
            \\
            10.0  33.147685  \\
            5.0  8.996453  \\
            2.0  2.280926  \\
            1.0  1.011545  \\
            0.5  0.566615  \\
            0.2  0.347544  \\
            0.1  0.277044  \\
        }
        ;
\end{axis}
\end{tikzpicture}


==> figures/ghcn/pplp-tradeoff_date-2000-01-01.tikz <==
\begin{tikzpicture}[/tikz/background rectangle/.style={fill={rgb,1:red,1.0;green,1.0;blue,1.0}, draw opacity={1.0}}, show background rectangle]
\begin{axis}[point meta max={nan}, point meta min={nan}, legend cell align={left}, title={}, title style={at={{(0.5,1)}}, anchor={south}, font={{\fontsize{14 pt}{18.2 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, legend style={color={rgb,1:red,1.0;green,1.0;blue,1.0}, draw opacity={0.0}, line width={1}, solid, fill={rgb,1:red,1.0;green,1.0;blue,1.0}, fill opacity={0.0}, text opacity={1.0}, font={{\selectfont}}, text={rgb,1:red,0.0;green,0.0;blue,0.0}, at={(1.02, 1)}, anchor={north west}}, axis background/.style={fill={rgb,1:red,1.0;green,1.0;blue,1.0}, opacity={1.0}}, anchor={north west}, xshift={1.0mm}, yshift={-1.0mm}, width={69.12mm}, height={40mm}, scaled x ticks={false}, xlabel={Run Time (s)}, x tick style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}}, x tick label style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}, rotate={0}}, xlabel style={at={(ticklabel cs:0.5)}, anchor=near ticklabel, font={{\fontsize{11 pt}{14.3 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, xmode={log}, log basis x={10}, xmajorgrids={true}, xmin={16.205050839583524}, xmax={36543.62674249219}, xtick={{31.622776601683793,100.0,316.22776601683796,1000.0,3162.2776601683795,10000.0,31622.776601683792}}, xticklabels={{$10^{1.5}$,$10^{2.0}$,$10^{2.5}$,$10^{3.0}$,$10^{3.5}$,$10^{4.0}$,$10^{4.5}$}}, xtick align={inside}, xticklabel style={font={{\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, x grid style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={0.1}, line width={0.5}, solid}, x axis line style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid}, scaled y ticks={false}, ylabel={NPPLP}, y tick style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}}, y tick label style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}, rotate={0}}, ylabel style={at={(ticklabel cs:0.5)}, anchor=near ticklabel, font={{\fontsize{11 pt}{14.3 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, ymajorgrids={true}, ymin={0.033778553226366345}, ymax={0.9462373340840133}, ytick={{0.2,0.4,0.6000000000000001,0.8}}, yticklabels={{$0.2$,$0.4$,$0.6$,$0.8$}}, ytick align={inside}, yticklabel style={font={{\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, y grid style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={0.1}, line width={0.5}, solid}, y axis line style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid}]
    \addplot[color={rgb,1:red,0.2941;green,0.651;blue,0.9843}, name path={0ee0a25f-e87d-42ce-a882-f3460f1b2338}, draw opacity={1.0}, line width={1}, solid, mark={triangle*}, mark size={2.25 pt}, mark repeat={1}, mark options={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={0.0}, fill={rgb,1:red,0.2941;green,0.651;blue,0.9843}, fill opacity={1.0}, line width={0.75}, rotate={0}, solid}]
        table[row sep={\\}]
        {
            \\
            20.162816047668457  0.6220993840840748  \\
            36.508753061294556  0.47305220142049814  \\
            83.38386392593384  0.38879001902276655  \\
            528.1015260219574  0.2645641310910451  \\
            2712.0613350868225  0.18476197630337055  \\
        }
        ;
    \addplot[color={rgb,1:red,0.6627;green,0.3529;blue,0.6314}, name path={d33165a6-3f39-4be4-a57f-c8fb8c54a8df}, draw opacity={1.0}, line width={1}, solid, mark={diamond*}, mark size={2.25 pt}, mark repeat={1}, mark options={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={0.0}, fill={rgb,1:red,0.6627;green,0.3529;blue,0.6314}, fill opacity={1.0}, line width={0.75}, rotate={0}, solid}]
        table[row sep={\\}]
        {
            \\
            55.787105083465576  0.9204130289654007  \\
            132.4783182144165  0.49266160748641064  \\
            572.0274798870087  0.4487922310467942  \\
            4369.760703086853  0.21903190939885886  \\
            29370.467291116714  0.05960285834497899  \\
        }
        ;
    \addplot[color={rgb,1:red,0.0;green,0.0;blue,0.0}, name path={7e30d683-eb64-4d27-86cc-1685f75e74ff}, draw opacity={1.0}, line width={1}, solid, mark={square*}, mark size={2.25 pt}, mark repeat={1}, mark options={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={0.0}, fill={rgb,1:red,0.0;green,0.0;blue,0.0}, fill opacity={1.0}, line width={0.75}, rotate={0}, solid}]
        table[row sep={\\}]
        {
            \\
            56.929116010665894  0.2973343814293688  \\
            86.06071519851685  0.2459288826178808  \\
            210.65189719200134  0.21303791594948096  \\
            1585.5305788516998  0.1893204998706255  \\
        }
        ;
    \addplot[color={rgb,1:red,0.9608;green,0.4745;blue,0.2275}, name path={1f85a35c-cab1-44e0-8460-434452491473}, draw opacity={1.0}, line width={1}, solid, mark={*}, mark size={2.25 pt}, mark repeat={1}, mark options={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={0.0}, fill={rgb,1:red,0.9608;green,0.4745;blue,0.2275}, fill opacity={1.0}, line width={0.75}, rotate={0}, solid}]
        table[row sep={\\}]
        {
            \\
            197.87163305282593  0.25729500800184674  \\
            362.732430934906  0.20254835849503006  \\
            3074.9809041023254  0.17142741335211156  \\
            9225.765010118484  0.09756425926791433  \\
        }
        ;
\end{axis}
\end{tikzpicture}


==> figures/ghcn/rsmse-tradeoff_date-2000-01-01.tikz <==
\begin{tikzpicture}[/tikz/background rectangle/.style={fill={rgb,1:red,1.0;green,1.0;blue,1.0}, draw opacity={1.0}}, show background rectangle]
\begin{axis}[point meta max={nan}, point meta min={nan}, legend cell align={left}, title={}, title style={at={{(0.5,1)}}, anchor={south}, font={{\fontsize{14 pt}{18.2 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, legend style={color={rgb,1:red,1.0;green,1.0;blue,1.0}, draw opacity={0.0}, line width={1}, solid, fill={rgb,1:red,1.0;green,1.0;blue,1.0}, fill opacity={0.0}, text opacity={1.0}, font={{\selectfont}}, text={rgb,1:red,0.0;green,0.0;blue,0.0}, at={(0.98, 0.98)}, anchor={north east}}, axis background/.style={fill={rgb,1:red,1.0;green,1.0;blue,1.0}, opacity={1.0}}, anchor={north west}, xshift={1.0mm}, yshift={-1.0mm}, width={69.12mm}, height={40mm}, scaled x ticks={false}, xlabel={Run Time (s)}, x tick style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}}, x tick label style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}, rotate={0}}, xlabel style={at={(ticklabel cs:0.5)}, anchor=near ticklabel, font={{\fontsize{11 pt}{14.3 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, xmode={log}, log basis x={10}, xmajorgrids={true}, xmin={16.205050839583524}, xmax={36543.62674249219}, xtick={{31.622776601683793,100.0,316.22776601683796,1000.0,3162.2776601683795,10000.0,31622.776601683792}}, xticklabels={{$10^{1.5}$,$10^{2.0}$,$10^{2.5}$,$10^{3.0}$,$10^{3.5}$,$10^{4.0}$,$10^{4.5}$}}, xtick align={inside}, xticklabel style={font={{\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, x grid style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={0.1}, line width={0.5}, solid}, x axis line style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid}, scaled y ticks={false}, ylabel={RSMSE}, y tick style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}}, y tick label style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}, rotate={0}}, ylabel style={at={(ticklabel cs:0.5)}, anchor=near ticklabel, font={{\fontsize{11 pt}{14.3 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, ymajorgrids={true}, ymin={0.23800422600867238}, ymax={0.5941565429128268}, ytick={{0.25,0.30000000000000004,0.35000000000000003,0.4,0.45,0.5,0.55}}, yticklabels={{$0.25$,$0.30$,$0.35$,$0.40$,$0.45$,$0.50$,$0.55$}}, ytick align={inside}, yticklabel style={font={{\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, y grid style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={0.1}, line width={0.5}, solid}, y axis line style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid}]
    \addplot[color={rgb,1:red,0.2941;green,0.651;blue,0.9843}, name path={d8fa3ab9-d417-45f4-b11e-be24b0708877}, draw opacity={1.0}, line width={1}, solid, mark={triangle*}, mark size={2.25 pt}, mark repeat={1}, mark options={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={0.0}, fill={rgb,1:red,0.2941;green,0.651;blue,0.9843}, fill opacity={1.0}, line width={0.75}, rotate={0}, solid}]
        table[row sep={\\}]
        {
            \\
            20.162816047668457  0.4405771712017561  \\
            36.508753061294556  0.39020328367630186  \\
            83.38386392593384  0.34733335770674495  \\
            528.1015260219574  0.30607545979984513  \\
            2712.0613350868225  0.2782647440820509  \\
        }
        ;
    \addlegendentry {SoD, Separable}
    \addplot[color={rgb,1:red,0.6627;green,0.3529;blue,0.6314}, name path={fac0ee8f-f336-44b8-ba35-c19a3a26853a}, draw opacity={1.0}, line width={1}, solid, mark={diamond*}, mark size={2.25 pt}, mark repeat={1}, mark options={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={0.0}, fill={rgb,1:red,0.6627;green,0.3529;blue,0.6314}, fill opacity={1.0}, line width={0.75}, rotate={0}, solid}]
        table[row sep={\\}]
        {
            \\
            55.787105083465576  0.5840767603589356  \\
            132.4783182144165  0.39486340079192617  \\
            572.0274798870087  0.37747202456907525  \\
            4369.760703086853  0.3008065514703559  \\
            29370.467291116714  0.24808400856256355  \\
        }
        ;
    \addlegendentry {SoD, Sum-Separable}
    \addplot[color={rgb,1:red,0.0;green,0.0;blue,0.0}, name path={2e43dd3e-19ac-4552-8cca-1dfdf7cca77c}, draw opacity={1.0}, line width={1}, solid, mark={square*}, mark size={2.25 pt}, mark repeat={1}, mark options={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={0.0}, fill={rgb,1:red,0.0;green,0.0;blue,0.0}, fill opacity={1.0}, line width={0.75}, rotate={0}, solid}]
        table[row sep={\\}]
        {
            \\
            56.929116010665894  0.31724124751187227  \\
            86.06071519851685  0.30142986368593994  \\
            210.65189719200134  0.28803753430839485  \\
            1585.5305788516998  0.2799333185745343  \\
        }
        ;
    \addlegendentry {P-P, Separable}
    \addplot[color={rgb,1:red,0.9608;green,0.4745;blue,0.2275}, name path={7b6362e1-1cbc-4413-9c85-8cc70e470a08}, draw opacity={1.0}, line width={1}, solid, mark={*}, mark size={2.25 pt}, mark repeat={1}, mark options={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={0.0}, fill={rgb,1:red,0.9608;green,0.4745;blue,0.2275}, fill opacity={1.0}, line width={0.75}, rotate={0}, solid}]
        table[row sep={\\}]
        {
            \\
            197.87163305282593  0.3036598139198893  \\
            362.732430934906  0.2852021783711874  \\
            3074.9809041023254  0.2770722775370761  \\
            9225.765010118484  0.25681831689185475  \\
        }
        ;
    \addlegendentry {P-P, Sum-Separable}
\end{axis}
\end{tikzpicture}


==> figures/ghcn/time-per-iteration-2000-01-01.tikz <==
\begin{tikzpicture}[/tikz/background rectangle/.style={fill={rgb,1:red,1.0;green,1.0;blue,1.0}, draw opacity={1.0}}, show background rectangle]
\begin{axis}[point meta max={nan}, point meta min={nan}, legend cell align={left}, title={}, title style={at={{(0.5,1)}}, anchor={south}, font={{\fontsize{14 pt}{18.2 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, legend style={color={rgb,1:red,1.0;green,1.0;blue,1.0}, draw opacity={0.0}, line width={1}, solid, fill={rgb,1:red,1.0;green,1.0;blue,1.0}, fill opacity={0.0}, text opacity={1.0}, font={{\fontsize{6 pt}{7.800000000000001 pt}\selectfont}}, text={rgb,1:red,0.0;green,0.0;blue,0.0}, at={(0.98, 0.02)}, anchor={south east}}, axis background/.style={fill={rgb,1:red,1.0;green,1.0;blue,1.0}, opacity={1.0}}, anchor={north west}, xshift={1.0mm}, yshift={-1.0mm}, width={69.12mm}, height={33.56mm}, scaled x ticks={false}, xlabel={M}, x tick style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}}, x tick label style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}, rotate={0}}, xlabel style={at={(ticklabel cs:0.5)}, anchor=near ticklabel, font={{\fontsize{11 pt}{14.3 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, xmajorgrids={true}, xmin={2.18}, xmax={101.82}, xtick={{20.0,40.0,60.0,80.0,100.0}}, xticklabels={{$20$,$40$,$60$,$80$,$100$}}, xtick align={inside}, xticklabel style={font={{\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, x grid style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={0.1}, line width={0.5}, solid}, axis x line*={left}, x axis line style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid}, scaled y ticks={false}, ylabel={Time Per Iteration}, y tick style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}}, y tick label style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}, rotate={0}}, ylabel style={at={(ticklabel cs:0.5)}, anchor=near ticklabel, font={{\fontsize{11 pt}{14.3 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, ymode={log}, log basis y={10}, ymajorgrids={true}, ymin={0.5090253698060175}, ymax={956.7292266027677}, ytick={{1.0,3.162277660168379,10.0,31.622776601683793,100.0,316.22776601683796}}, yticklabels={{$10^{0.0}$,$10^{0.5}$,$10^{1.0}$,$10^{1.5}$,$10^{2.0}$,$10^{2.5}$}}, ytick align={inside}, yticklabel style={font={{\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, y grid style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={0.1}, line width={0.5}, solid}, axis y line*={left}, y axis line style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid}]
    \addplot[color={rgb,1:red,0.0;green,0.0;blue,0.0}, name path={ae1d87a6-dd28-4610-8bd9-ee3d4c815f27}, draw opacity={1.0}, line width={1}, solid, mark={*}, mark size={1.5 pt}, mark repeat={1}, mark options={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={0.0}, fill={rgb,1:red,0.0;green,0.0;blue,0.0}, fill opacity={1.0}, line width={0.75}, rotate={0}, solid}]
        table[row sep={\\}]
        {
            \\
            5.0  0.6300880014896393  \\
            10.0  1.4041828100497906  \\
            20.0  3.62538538808408  \\
            50.0  18.210397449033014  \\
            99.0  129.14577786127725  \\
        }
        ;
    \addlegendentry {SoD, Separable}
    \addplot[color={rgb,1:red,0.9608;green,0.4745;blue,0.2275}, name path={ae82d24b-8549-43d9-a103-34a75ac8ccc7}, draw opacity={1.0}, line width={1}, solid, mark={square*}, mark size={1.5 pt}, mark repeat={1}, mark options={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={0.0}, fill={rgb,1:red,0.9608;green,0.4745;blue,0.2275}, fill opacity={1.0}, line width={0.75}, rotate={0}, solid}]
        table[row sep={\\}]
        {
            \\
            5.0  1.186959682626927  \\
            10.0  2.879963439443837  \\
            20.0  9.079801268047756  \\
            50.0  106.57952934358178  \\
            99.0  772.9070339767557  \\
        }
        ;
    \addlegendentry {SoD, Sum-Separable}
    \addplot[color={rgb,1:red,0.2941;green,0.651;blue,0.9843}, name path={e04454fa-16bd-419f-93d7-6ad700f9539f}, draw opacity={1.0}, line width={1}, solid, mark={triangle*}, mark size={1.5 pt}, mark repeat={1}, mark options={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={0.0}, fill={rgb,1:red,0.2941;green,0.651;blue,0.9843}, fill opacity={1.0}, line width={0.75}, rotate={0}, solid}]
        table[row sep={\\}]
        {
            \\
            5.0  2.4751789569854736  \\
            10.0  3.911850690841675  \\
            20.0  10.031042723428635  \\
            50.0  79.27652894258499  \\
        }
        ;
    \addlegendentry {Pseudo-Point, Separable}
    \addplot[color={rgb,1:red,0.6627;green,0.3529;blue,0.6314}, name path={e11ee28e-fb4f-4404-a4fc-1834536af7c7}, draw opacity={1.0}, line width={1}, solid, mark={diamond*}, mark size={1.5 pt}, mark repeat={1}, mark options={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={0.0}, fill={rgb,1:red,0.6627;green,0.3529;blue,0.6314}, fill opacity={1.0}, line width={0.75}, rotate={0}, solid}]
        table[row sep={\\}]
        {
            \\
            5.0  4.301557240278824  \\
            10.0  10.363783740997315  \\
            20.0  43.3095901986243  \\
            50.0  297.6053229070479  \\
        }
        ;
    \addlegendentry {Pseudo-Point, Sum-Separable}
\end{axis}
\end{tikzpicture}

